ScalSALE: Scalable SALE Benchmark Framework for Supercomputers

Supercomputers worldwide provide the necessary infrastructure for groundbreaking research. However, most supercomputers are not designed equally due to different desired figure of merit, which is derived from the computational bounds of the targeted scientific applications' portfolio. In turn, the design of such computers becomes an optimization process that strives to achieve the best performances possible in a multi-parameters search space. Therefore, verifying and evaluating whether a supercomputer can achieve its desired goal becomes a tedious and complex task. For this purpose, many full, mini, proxy, and benchmark applications have been introduced in the attempt to represent scientific applications. Nevertheless, as these benchmarks are hard to expand, and most importantly, are over-simplified compared to scientific applications that tend to couple multiple scientific domains, they fail to represent the true scaling capabilities. We suggest a new physical scalable benchmark framework, namely ScalSALE, based on the well-known SALE scheme. ScalSALE's main goal is to provide a simple, flexible, scalable infrastructure that can be easily expanded to include multi-physical schemes while maintaining scalable and efficient execution times. By expanding ScalSALE, the gap between the over-simplified benchmarks and scientific applications can be bridged. To achieve this goal, ScalSALE is implemented in Modern Fortran with simple OOP design patterns and supported by transparent MPI-3 blocking and non-blocking communication that allows such a scalable framework. ScalSALE is compared to LULESH via simulating the Sedov-Taylor blast wave problem using strong and weak scaling tests. ScalSALE is executed and evaluated with both rezoning options - Lagrangian and Eulerian.

==> data_for_plots/backus_strong.dat <==
Backus cpu
1            1
0.884343434  8
0.805613066  27
0.77068662   64
0.737263158  125
0.810648148  216
0.6218039773  512
0.500285714  1000


==> data_for_plots/backus_strong_O0.dat <==
Backus cpu
1               1
0.8794090347    8
0.8489396655    27
0.8418986967    64
0.8344220183    125
0.8354644327    216
0.7162928427    512
0.6316111111    1000


==> data_for_plots/backus_strong_euler.dat <==
Backus cpu
1               1
0.8686826843    8
0.7986289632    27    
0.8090277778    64
0.8084819277    125
0.7766666667    216
0.6301081731    512
0.5991428571    1000


==> data_for_plots/backus_strong_euler_O0.dat <==
Backus cpu
1               1
0.8741724345    8
0.8405309606    27
0.8271284169    64
0.8262755556    125
0.802895246     216
0.7564778646    512
0.6639714286    1000

==> data_for_plots/backus_strong_euler_time.dat <==
Backus cpu
8388            1
1207            8
389             27
162             64
83              125
50              216
26              512
14              1000


==> data_for_plots/backus_strong_euler_time_O0.dat <==
Backus cpu
23239       1
3323        8
1024        27
439         64
225         125
134         216
60          512
35          1000

==> data_for_plots/backus_strong_time.dat <==
Backus cpu
3502            1
495             8
161             27
71              64
38              125
20              216
11              512
7               1000


==> data_for_plots/backus_strong_time_O0.dat <==
Backus cpu
11369       1
1616        8
496         27
211         64
109         125
63          216
31          512
18          1000


==> data_for_plots/backus_weak.dat <==
Backus cpu
1              1
0.870967742    8
0.805970149    27 
0.782608696    64
0.76056338     125
0.794117647    216
0.72972973     512
0.710526316    1000

==> data_for_plots/backus_weak_O0.dat <==
Backus cpu
1               1
0.8719211823    8
0.8468899522    27
0.8349056604    64
0.8428571429    125
0.8428571429    216
0.8428571429    512
0.8282191781    1000

==> data_for_plots/backus_weak_euler.dat <==
Backus cpu
1               1
0.8609271523    8
0.8125          27
0.8074534161    64
0.8074534161    125
0.8024691358    216
0.7926829268    512
0.7647058824    1000

==> data_for_plots/backus_weak_euler_O0.dat <==
Backus cpu
1               1
0.8883495146    8
0.8413793103    27
0.8299319728    64
0.8413793103    125
0.8433179724    216
0.8356164384    512
0.8280542986    1000

==> data_for_plots/backus_weak_euler_time.dat <==
Backus cpu
130              1
151              8
160              27 
161              64
161              125
162              216
164              512
170              1000

==> data_for_plots/backus_weak_euler_time_O0.dat <==
Backus cpu
366     1
412     8
435     27
441     64
435     125
434     216
438     512
442     1000

==> data_for_plots/backus_weak_time.dat <==
Backus cpu
54              1
62              8
67              27 
69              64
71              125
68              216
74              512
76              1000

==> data_for_plots/backus_weak_time_O0.dat <==
Backus cpu
177     1
203     8
209     27
212     64
210     125
210     216
210     512
215     1000

==> data_for_plots/lulesh_strong.dat <==
LULESH cpu
1            1
0.9375       8
0.625        27
0.5859375    64
0.6          125
0.625        216
0.6061422414 512
0.490909091  1000


==> data_for_plots/lulesh_strong_O0.dat <==
LULESH cpu
1               1
0.924516129     8
0.8845679012    27
0.8780637255    64
0.8818461538    125
0.8700667881    216
0.7996651786    512
0.7642666667    1000


==> data_for_plots/lulesh_strong_time.dat <==
LULESH cpu
2700            1
360             8
160             27
72              64
36              125
20              216
8.7             512
5.5             1000


==> data_for_plots/lulesh_strong_time_O0.dat <==
LULESH cpu
11464       1
1550        8
480         27
204         64
104         125
61          216
28          512
15          1000


==> data_for_plots/lulesh_weak.dat <==
LULESH cpu
1             1
0.840909091   8
0.596774194   27
0.513888889   64
0.513888889   125
0.513888889   216
0.513888889   512
0.506849315   1000

==> data_for_plots/lulesh_weak_O0.dat <==
LULESH cpu
1               1
0.896373057     8
0.8522167488    27
0.843902439     64
0.843902439     125
0.843902439     216
0.8199052133    512
0.8238095238    1000


==> data_for_plots/lulesh_weak_time.dat <==
LULESH cpu
37              1
44              8
64              27
72              64
72              125
72              216
72              512
73             1000

==> data_for_plots/lulesh_weak_time_O0.dat <==
LULESH cpu
173     1
193     8
203     27
205     64
205     125
205     216
211     512
210     1000
